A Theoretical Framework for the Electrochemical Characterization of Anisotropic Micro-Emulsions

Micro emulsions (MEs) offer an exceptionally broad spectrum of applications covering sensing, electrosynthesis, supercapacitors and redox-flow batteries. Herein, we develop the theory for a sophisticated electrochemical characterizion of MEs with a spatially and time-invariant anisotropy in the diffusion domain by means of cyclic voltammerty (CV). By introducing spatially dependent diffusion coefficients into Ficks' first law, we derive a modified diffusion equation to simulate any inherent anisotropy of the ME under investigation. Moreover, by formulating an extended second-order homogeneous six-member square scheme for a kinetically controlled two-step two-electron reaction we capture the intricate entanglement of chemical and electrochemical equilibria. Our theoretical concept is finally validated by experimental CV data for the ME based two-step redox reaction of methyl-viologen which paves the way for a quantitative electrochemical characterization MEs.

==> Figures/Fig4_Situation_I/CV_Polarographica.txt <==
Parameters

n	1.0
T in [K]	298.15
Common D in [cm^2/s]	1e-06
Scanrate in [V/s]	0.1
alpha_forward	0.5
k_zero in [cm/s]	1000.0
A in [cm^2]	1.0
c in [mol/cm^3]	0.001
Xi-Resol. got modified	0.1



CURVE DATA
E_vs_E_zero [V]	I[mA]	Xi	Chi	
-0.40156662610768507	8.687137861267927e-05	-15.63048950203748	4.563619517050333e-07	
-0.3989975023060579	6.002442072513564e-05	-15.530489502037481	3.153266614337906e-07	
-0.3964283785044307	5.3631049078987085e-05	-15.430489502037481	2.8174032253820726e-07	
-0.39385925470280353	5.269428267099401e-05	-15.330489502037482	2.7681920176090857e-07	
-0.3912901309011763	5.413317331111601e-05	-15.230489502037482	2.843781348790753e-07	
-0.38872100709954915	5.697530221239864e-05	-15.130489502037483	2.9930870825203335e-07	
-0.38615188329792194	6.0844510733919596e-05	-15.030489502037483	3.196348453599499e-07	
-0.3835827594962948	6.558578006429624e-05	-14.930489502037483	3.4454218492016373e-07	
-0.38101363569466756	7.114339403808746e-05	-14.830489502037484	3.737380328554277e-07	
-0.3784445118930404	7.751361268178176e-05	-14.730489502037484	4.0720274193971305e-07	
-0.3758753880914132	8.472391770482355e-05	-14.630489502037484	4.45080682007579e-07	
-0.373306264289786	9.282339617487003e-05	-14.530489502037485	4.876297224557965e-07	
-0.3707371404881588	0.00010187787036621702	-14.430489502037485	5.351956478458981e-07	
-0.36816801668653165	0.00011196755886599567	-14.330489502037485	5.88199870978864e-07	
-0.36559889288490444	0.00012318643711399464	-14.230489502037486	6.471360736150069e-07	
-0.3630297690832773	0.00013564184753981707	-14.130489502037486	7.125681584050819e-07	
-0.36046064528165006	0.00014945456447258617	-14.030489502037486	7.851305898808457e-07	
-0.3578915214800229	0.00016476058158545497	-13.930489502037487	8.655377844483777e-07	
-0.3553223976783957	0.0001817111415208174	-13.830489502037487	9.54584266018386e-07	
-0.3527532738767685	0.0002004744603120091	-13.730489502037488	1.053153724921415e-06	
-0.3501841500751413	0.00022123762678928995	-13.630489502037488	1.162228996069068e-06	
-0.34761502627351415	0.0002442075011123154	-13.530489502037488	1.2828967792202064e-06	
-0.34504590247188693	0.0002696137464910777	-13.430489502037489	1.4163635655393622e-06	
-0.3424767786702598	0.0002977102455687975	-13.330489502037489	1.5639630782897612e-06	
-0.3399076548686326	0.0003287778822455872	-13.23048950203749	1.7271708866048146e-06	
-0.3373385310670054	0.0003631278659554556	-13.13048950203749	1.9076218689331147e-06	
-0.33476940726537824	0.0004011034019319766	-13.03048950203749	2.1071189874554213e-06	
-0.332200283463751	0.00044308509603985886	-12.93048950203749	2.327661681319848e-06	
-0.32963115966212386	0.000489492969166624	-12.83048950203749	2.571456448858152e-06	
-0.32706203586049665	0.0005407913220833534	-12.730489502037491	2.840942404188845e-06	
-0.3244929120588695	0.0005974941446844055	-12.630489502037491	3.1388196936097304e-06	
-0.32192378825724227	0.0006601687759303652	-12.530489502037492	3.468068722398884e-06	
-0.3193546644556151	0.0007294424145313115	-12.430489502037492	3.831984357427413e-06	
-0.3167855406539879	0.0008060089245934397	-12.330489502037492	4.234211679305046e-06	
-0.31421641685236074	0.0008906345831027803	-12.230489502037493	4.678776175671973e-06	
-0.3116472930507335	0.0009841661896234995	-12.130489502037493	5.17012634392719e-06	
-0.30907816924910636	0.0010875402533766024	-12.030489502037494	5.713181953765998e-06	
-0.30650904544747914	0.0012017915732905901	-11.930489502037494	6.313379120813299e-06	
-0.303939921645852	0.0013280634816595503	-11.830489502037494	6.976724119696132e-06	
-0.30137079784422477	0.0014676197222815183	-11.730489502037495	7.709855783541547e-06	
-0.2988016740425976	0.0016218573950323573	-11.630489502037495	8.520113505786807e-06	
-0.2962325502409704	0.0017923201816178495	-11.530489502037495	9.415606719104819e-06	
-0.29366342643934323	0.001980713969925638	-11.430489502037496	1.0405296974909031e-05	
-0.291094302637716	0.002188924146883005	-11.330489502037496	1.1499088788030389e-05	
-0.28852517883608886	0.0024190347476384	-11.230489502037496	1.2707930233231336e-05	
-0.28595605503446164	0.0026733487206088025	-11.130489502037497	1.4043919403704735e-05	
-0.2833869312328345	0.002954411050712468	-11.030489502037497	1.5520425884495778e-05	
-0.2808178074312073	0.003265034339756737	-10.930489502037497	1.7152225134111797e-05	
-0.2782486836295801	0.0036083271792520257	-10.830489502037498	1.8955647535601884e-05	
-0.27567955982795295	0.0039877251176223556	-10.730489502037498	2.0948741076795887e-05	
-0.27311043602632573	0.004407024723415235	-10.630489502037499	2.3151450294776004e-05	
-0.27054131222469857	0.004870421718570448	-10.530489502037499	2.5585816601614087e-05	
-0.26797218842307136	0.00538255297953222	-10.4304895020375	2.827619892907449e-05	
-0.2654030646214442	0.005948543082686961	-10.3304895020375	3.124951824605067e-05	
-0.262833940819817	0.0065740554497493485	-10.2304895020375	3.45355262409389e-05	
-0.2602648170181898	0.007265348733982744	-10.1304895020375	3.8167101535719464e-05	
-0.2576956932165626	0.008029339514348338	-10.0304895020375	4.2180579037518955e-05	
-0.25512656941493544	0.00887367146013272	-9.930489502037501	4.6616113281576985e-05	
-0.25255744561330823	0.009806791770945573	-9.830489502037501	5.151807999395983e-05	
-0.24998832181168107	0.010838035732610211	-9.730489502037502	5.6935520289544314e-05	
-0.24741919801005388	0.011977719723294093	-9.630489502037502	6.292262926169968e-05	
-0.2448500742084267	0.013237244286487596	-9.530489502037502	6.953929745620582e-05	
-0.2422809504067995	0.014629208057553907	-9.430489502037503	7.685170936230402e-05	
-0.23971182660517232	0.016167533577990632	-9.330489502037503	8.493300435353718e-05	
-0.23714270280354513	0.017867606309615446	-9.230489502037504	9.386400697183302e-05	
-0.23457357900191794	0.019746428310545183	-9.130489502037504	0.00010373403423447746	
-0.23200445520029075	0.021822787691849824	-9.030489502037504	0.00011464178584180534	
-0.22943533139866357	0.024117445993436376	-8.930489502037505	0.00012669632852009262	
-0.22686620759703638	0.026653345250888614	-8.830489502037505	0.000140018183807069	
-0.2242970837954092	0.02945583666492862	-8.730489502037505	0.00015474052932261753	
-0.221727959993782	0.032552933165636753	-8.630489502037506	0.00017101052556595675	
-0.21915883619215482	0.03597558839266662	-8.530489502037506	0.0001889907814841333	
-0.21658971239052763	0.03975800482570363	-8.430489502037506	0.0002088609731756696	
-0.21402058858890044	0.04393797380915045	-8.330489502037507	0.0002308196301443513	
-0.21145146478727325	0.04855725123037106	-8.230489502037507	0.0002550861088520755	
-0.20888234098564606	0.05366197230221003	-8.130489502037507	0.00028190277169843015	
-0.20631321718401888	0.059303109453502235	-8.030489502037508	0.0003115373924597465	
-0.2037440933823917	0.06553697777730623	-7.930489502037508	0.0003442858115634368	
-0.2011749695807645	0.07242579291450531	-7.8304895020375085	0.000380474866821373	
-0.1986058457791373	0.08003828678814967	-7.730489502037509	0.00042046562807092336	
-0.19603672197751013	0.08845038687280811	-7.630489502037509	0.00046465696558484746	
-0.19346759817588294	0.09774596558846965	-7.5304895020375096	0.0005134894868669249	
-0.19089847437425575	0.10801766701097726	-7.43048950203751	0.0005674498796150004	
-0.18832935057262856	0.11936781851968307	-7.33048950203751	0.0006270757008852618	
-0.1857602267710014	0.13190943591557638	-7.230489502037511	0.0006929606572855311	
-0.18319110296937421	0.14576733131739644	-7.130489502037511	0.0007657604250927818	
-0.18062197916774703	0.161079334001872	-7.030489502037511	0.0008461990637007349	
-0.17805285536611984	0.17799763531915375	-6.930489502037512	0.000935076080872437	
-0.17548373156449265	0.19669026969232375	-6.830489502037512	0.0010332742128841624	
-0.17291460776286546	0.21734274480241705	-6.730489502037512	0.0011417679883864908	
-0.17034548396123828	0.24015983544390096	-6.630489502037513	0.0012616331520764158	
-0.1677763601596111	0.26536755637205	-6.530489502037513	0.001394057028668687	
-0.1652072363579839	0.2932153308753125	-6.4304895020375135	0.001540349915070465	
-0.1626381125563567	0.323978373096336	-6.330489502037514	0.00170195759544313	
-0.16006898875472952	0.35796030345667235	-6.230489502037514	0.001880475080829095	
-0.15749986495310234	0.3954960178981352	-6.1304895020375145	0.002077661682155215	
-0.15493074115147515	0.4369548330339946	-6.030489502037515	0.002295457532675049	
-0.15236161734984796	0.4827439305751276	-5.930489502037515	0.002536001682594107	
-0.14979249354822077	0.5333121255916629	-5.830489502037516	0.0028016518949021056	
-0.14722336974659359	0.5891539845833216	-5.730489502037516	0.003095006278857411	
-0.1446542459449664	0.6508143199685273	-5.630489502037516	0.00341892690091454	
-0.1420851221433392	0.7188930883942437	-5.530489502037517	0.0037765655170455877	
-0.13951599834171202	0.7940507205759385	-5.430489502037517	0.004171391572021549	
-0.13694687454008483	0.8770139101778042	-5.330489502037517	0.004607222610172659	
-0.13437775073845765	0.9685818883976042	-5.230489502037518	0.005088257237703858	
-0.13180862693683046	1.0696332092333922	-5.130489502037518	0.005619110767778502	
-0.12923950313520327	1.1811330676649117	-5.030489502037518	0.0062048536651660696	
-0.12667037933357608	1.3041411688516027	-4.930489502037519	0.006851052885548826	
-0.12410125553194891	1.4398201605760284	-4.830489502037519	0.007563816173729136	
-0.12153213173032172	1.5894446335447816	-4.7304895020375195	0.008349839344966008	
-0.11896300792869453	1.7544106835081141	-4.63048950203752	0.009216456517717408	
-0.11639388412706735	1.936246015740578	-4.53048950203752	0.010171693195571036	
-0.11382476032544016	2.136620555220688	-4.430489502037521	0.011224322005766913	
-0.11125563652381297	2.357357504185854	-4.330489502037521	0.01238392078791925	
-0.1086865127221858	2.600444761823543	-4.230489502037521	0.013660932585150802	
-0.10611738892055861	2.8680465877753565	-4.130489502037522	0.015066726916051126	
-0.10354826511893142	3.1625153508808164	-4.030489502037522	0.016613661494425145	
-0.10097914131730423	3.486403156117242	-3.9304895020375223	0.018315143309168457	
-0.09841001751567705	3.842473084891685	-3.8304895020375227	0.02018568767296263	
-0.09584089371404986	4.233709715533935	-3.730489502037523	0.022240973489646324	
-0.09327176991242267	4.663328511438305	-3.6304895020375234	0.02449789257299869	
-0.09070264611079548	5.134783572329241	-3.5304895020375238	0.02697459036651109	
-0.0881335223091683	5.651773139688923	-3.430489502037524	0.02969049486508399	
-0.0855643985075411	6.218242130352347	-3.3304895020375245	0.032666329924777734	
-0.08299527470591392	6.838380843467183	-3.230489502037525	0.03592410847007675	
-0.08042615090428673	7.516618847391936	-3.130489502037525	0.03948710037989376	
-0.07785702710265956	8.25761290804158	-3.0304895020375255	0.04337976907147307	
-0.07528790330103237	9.066227673957789	-2.930489502037526	0.047627670033150334	
-0.07271877949940518	9.94750769363972	-2.8304895020375263	0.05225730382282287	
-0.070149655697778	10.906639217983566	-2.7304895020375266	0.05729591540446865	
-0.0675805318961508	11.948900149031036	-2.630489502037527	0.06277123121359644	
-0.06501140809452362	13.079596453315858	-2.5304895020375273	0.06871112511708488	
-0.06244228429289643	14.303983386075869	-2.4304895020375277	0.07514320457984759	
-0.05987316049126924	15.62716999701959	-2.330489502037528	0.08209430900438484	
-0.057304036689642054	17.054005638567627	-2.2304895020375284	0.08958991352382464	
-0.054734912888014874	18.588947605093484	-2.1304895020375287	0.09765343367032618	
-0.052165789086387686	20.235909627847533	-2.030489502037529	0.10630542947252479	
-0.0495966652847605	21.998091762987844	-1.9304895020375294	0.11556271180526999	
-0.04702754148313331	23.877793259419274	-1.8304895020375298	0.1254373593270847	
-0.04445841768150612	25.87621128506871	-1.7304895020375302	0.13593566112765937	
-0.041889293879878935	27.993229910109516	-1.6304895020375305	0.14705700819211723	
-0.039320170078251754	30.227205450558984	-1.5304895020375309	0.15879276574520418	
-0.036751046276624566	32.574756087408815	-1.4304895020375312	0.17112516805616299	
-0.03418192247499738	35.030565476351136	-1.3304895020375316	0.18402628674048976	
-0.03161279867337019	37.587211690493376	-1.230489502037532	0.1974571321436378	
-0.029043674871743003	40.23503409447171	-1.1304895020375323	0.21136695398997257	
-0.02647455107011582	42.96205140819841	-1.0304895020375326	0.22569281094654786	
-0.02390542726848863	45.753944050646275	-0.930489502037533	0.24035947786959894	
-0.021336303466861443	48.59411265112972	-0.8304895020375334	0.2552797531822184	
-0.01876717966523426	51.463822228964766	-0.7304895020375337	0.2703552162942575	
-0.01619805586360707	54.34243792205665	-0.6304895020375341	0.2854774659567765	
-0.013628932061979885	57.20775337418469	-0.5304895020375344	0.3005298453810037	
-0.011059808260352699	60.036407209462546	-0.4304895020375348	0.31538963010619875	
-0.00849068445872551	62.80437683054903	-0.33048950203753513	0.3299306220728544	
-0.005921560657098325	65.48753261154053	-0.2304895020375355	0.34402606096765287	
-0.003352436855471138	68.06223003963476	-0.13048950203753584	0.3575517349249384	
-0.0007833130538439513	70.50591312397195	-0.030489502037536198	0.37038915041812287	
0.0017858107477832354	72.79769998750903	0.06951049796246345	0.3824286085531074	
0.004354934549410422	74.91892137083624	0.1695104979624631	0.39357203399372037	
0.006924058351037609	76.85358494793508	0.26951049796246274	0.4037354141545666	
0.009493182152664795	78.58874274925368	0.3695104979624624	0.4128507293869462	
0.012062305954292028	80.1147452052068	0.4695104979624638	0.42086728754714786	
0.014631429755919169	81.42537274463402	0.5695104979624617	0.4277524153234449	
0.017200553557546308	82.51784376116935	0.6695104979624595	0.433491500085874	
0.01976967735917354	83.39270532650943	0.769510497962461	0.4380874157695702	
0.022338801160800774	84.05361959645158	0.8695104979624624	0.4415594008002819	
0.024907924962427917	84.50706390363456	0.9695104979624602	0.4439414825897075	
0.027477048764055056	84.76196575867291	1.0695104979624581	0.44528056008469225	
0.03004617256568229	84.8292953181212	1.1695104979624595	0.4456342628766584	
0.03261529636730952	84.72163746048332	1.269510497962461	0.4450687031858533	
0.035184420168936664	84.4527637360982	1.3695104979624588	0.4436562271830299	
0.0377535439705638	84.03722151498866	1.4695104979624567	0.4414732566572955	
0.04032266777219103	83.48995407295104	1.5695104979624581	0.4385982932120111	
0.04289179157381827	82.82596153229957	1.6695104979624595	0.4351101370827027	
0.04546091537544541	82.0600088500932	1.7695104979624574	0.4310863531098029	
0.04803003917707255	81.20638367971837	1.8695104979624553	0.4266019987114035	
0.050599162978699784	80.27870408726098	1.9695104979624567	0.42172861375847953	
0.05316828678032701	79.28977386375217	2.069510497962458	0.41653346048581463	
0.05573741058195415	78.25148154944003	2.169510497962456	0.4110789930355805	
0.0583065343835813	77.17473823551734	2.269510497962454	0.4054225307107684	
0.06087565818520853	76.06944865758419	2.3695104979624553	0.39961610612029713	
0.06344478198683576	74.94450995106939	2.4695104979624567	0.39370645864086024	
0.0660139057884629	73.80783260527919	2.5695104979624546	0.3877351444949604	
0.06858302959009004	72.66637853823632	2.6695104979624524	0.38173873676969716	
0.07115215339171728	71.52621173861384	2.769510497962454	0.37574909145435215	
0.07372127719334451	70.39255751749648	2.8695104979624553	0.3697936587080339	
0.07629040099497164	69.2698670298669	2.969510497962453	0.36389582181080143	
0.07885952479659879	68.16188432594004	3.069510497962451	0.358075249404855	
0.08142864859822602	67.07171375041617	3.1695104979624524	0.3523482495634497	
0.08399777239985326	66.00188600807195	3.269510497962454	0.34672811685367433	
0.08656689620148039	64.95442164946563	3.3695104979624517	0.3412254658463002	
0.08913602000310754	63.93089109931328	3.4695104979624496	0.3358485464632219	
0.09170514380473477	62.932470654770896	3.569510497962451	0.33060353815357973	
0.094274267606362	61.95999412642729	3.6695104979624524	0.3254948211797081	
0.09684339140798914	61.013999987796446	3.7695104979624503	0.3205252243078555	
0.09941251520961628	60.094774046463904	3.869510497962448	0.31569624897278253	
0.10198163901124352	59.20238775903159	3.9695104979624496	0.3110082705578989	
0.10455076281287075	58.33673238908184	4.069510497962451	0.3064607178375079	
0.10711988661449788	57.49754925877264	4.169510497962449	0.3020522318976986	
0.10968901041612503	56.68445637570964	4.269510497962447	0.2977808060154582	
0.11225813421775226	55.896971731961855	4.369510497962448	0.2936439080555353	
0.1148272580193795	55.134533575406614	4.46951049796245	0.2896385869620221	
0.11739638182100663	54.39651794814255	4.5695104979624475	0.28576156489300797	
0.11996550562263378	53.68225377509821	4.669510497962445	0.2820093164856606	
0.12253462942426101	52.99103577020548	4.769510497962447	0.2783781366563069	
0.12510375322588824	52.32213540920784	4.869510497962448	0.2748641982439547	
0.12767287702751537	51.6748101985373	4.969510497962446	0.2714636007025412	
0.13024200082914253	51.048311449634696	5.069510497962444	0.26817241094181804	
0.13281112463076974	50.441890748271	5.169510497962445	0.26498669731267716	
0.135380248432397	49.85480528930153	5.269510497962447	0.26190255763224796	
0.13794937223402412	49.286322229182325	5.369510497962445	0.2589161420489987	
0.14051849603565128	48.735722191663065	5.4695104979624425	0.25602367145921484	
0.1430876198372785	48.20230204647715	5.569510497962444	0.25322145210430874	
0.14565674363890574	47.68537706658469	5.669510497962445	0.25050588690347775	
0.14822586744053287	47.184282556601495	5.769510497962443	0.24787348400834017	
0.15079499124216	46.69837503338156	5.869510497962441	0.24532086300489675	
0.15336411504378725	46.22703302932168	5.9695104979624425	0.2428447591335357	
0.1559332388454145	45.76965757967286	6.069510497962444	0.24044202584902857	
0.15850236264704162	45.32567244688576	6.169510497962442	0.23810963599908594	
0.16107148644866875	44.89452412776375	6.26951049796244	0.2358446818619342	
0.163640610250296	44.475681682793095	6.369510497962441	0.23364437424973497	
0.1662097340519232	44.068636421411156	6.4695104979624425	0.23150604085520274	
0.16877885785355037	43.67290147206349	6.56951049796244	0.22942712399298273	
0.1713479816551775	43.288011261619204	6.669510497962438	0.2274051778648609	
0.17391710545680475	42.913520925000014	6.76951049796244	0.22543786545836406	
0.17648622925843196	42.54900566263807	6.869510497962441	0.2235229551712895	
0.17905535306005912	42.19406006059302	6.969510497962439	0.2216583172400715	
0.18162447686168626	41.84829738574195	7.069510497962437	0.2198419200371986	
0.1841936006633135	41.51134886637837	7.169510497962438	0.21807182629197924	
0.18676272446494072	41.18286296677111	7.26951049796244	0.2163461892795781	
0.18933184826656785	40.862504662705355	7.3695104979624375	0.21466324901521094	
0.191900972068195	40.549954723715935	7.469510497962435	0.21302132848349645	
0.19447009586982222	40.244909006613625	7.569510497962437	0.21141882992713357	
0.19703921967144947	39.94707776395041	7.669510497962438	0.20985423121405777	
0.1996083434730766	39.656184970270886	7.769510497962436	0.2083260822980333	
0.20217746727470376	39.37196766831561	7.869510497962434	0.2068330017840593	
0.20474659107633097	39.094175336776	7.969510497962435	0.20537367360699263	
0.20731571487795822	38.822569280715015	8.069510497962437	0.20394684382924114	
0.20988483867958535	38.55692204536232	8.169510497962435	0.20255131756124992	
0.21245396248121248	38.297016853692995	8.269510497962433	0.20118595600693046	
0.21502308628283973	38.04264706789531	8.369510497962434	0.19984967363458553	
0.21759221008446697	37.79361567462138	8.469510497962435	0.19854143547277367	
0.2201613338860941	37.54973479373751	8.569510497962433	0.19726025452962398	
0.22273045768772123	37.31082521014386	8.669510497962431	0.1960051893333417	
0.22529958148934848	37.07671592812213	8.769510497962433	0.19477534159106	
0.2278687052909757	36.84724374758462	8.869510497962434	0.1935698539627467	
0.23043782909260285	36.62225286152785	8.969510497962432	0.19238790794650462	
0.23300695289422999	36.4015944739493	9.06951049796243	0.19122872187137155	
0.23557607669585723	36.185126437456226	9.169510497962431	0.19009154899356806	
0.23814520049748444	35.97271290976791	9.269510497962433	0.18897567569199894	
0.2407143242991116	35.764224028313194	9.36951049796243	0.18788041975881423	
0.24328344810073874	35.55953560211751	9.469510497962428	0.18680512878079747	
0.24585257190236598	35.358528820186166	9.56951049796243	0.18574917860741377	
0.2484216957039932	35.161089975596916	9.669510497962431	0.18471197190138383	
0.25099081950562036	34.9671102045396	9.769510497962429	0.18369293676777895	
0.25355994330724746	34.77648523955532	9.869510497962427	0.18269152545771103	
0.25612906710887473	34.589115176248534	9.969510497962428	0.18170721314279975	
0.25869819091050195	34.404904252776014	10.06951049796243	0.18073949675676057	
0.2612673147121291	34.223760641432975	10.169510497962428	0.1797878939005427	
0.2638364385137562	34.04559625169101	10.269510497962425	0.17885194180762734	
0.2664055623153835	33.870326544061626	10.369510497962427	0.1779311963661956	
0.2689746861170107	33.697870354196624	10.469510497962428	0.177025231195074	
0.27154380991863786	33.52814972665435	10.569510497962426	0.1761336367704577	
0.27411293372026496	33.36108975778946	10.669510497962424	0.1752560196005624	
0.27668205752189223	33.19661844727365	10.769510497962425	0.17439200144561712	
0.27925118132351945	33.034666557752246	10.869510497962427	0.17354121858059743	
0.28182030512514655	32.8751674821822	10.969510497962425	0.17270332109831124	
0.2843894289267737	32.718057118414734	11.069510497962423	0.17187797225054305	
0.28695855272840093	32.563273750608836	11.169510497962424	0.17106484782508277	
0.2895276765300282	32.41075793708043	11.269510497962425	0.17026363555656301	
0.2920968003316553	32.2604524042135	11.369510497962423	0.16947403456914176	
0.29466592413328246	32.112301946078425	11.469510497962421	0.16869575484916677	
0.2972350479349097	31.96625332942356	11.569510497962423	0.1679285167460672	
0.29980417173653695	31.82225520373024	11.669510497962424	0.16717205049984513	
0.30237329553816406	31.680258016039318	11.769510497962422	0.1664260957936331	
0.3049424193397912	31.540213930280988	11.86951049796242	0.16569040132990911	
0.30751154314141843	31.402076750857074	11.969510497962421	0.16496472442905094	
0.3100806669430457	31.265801850239292	12.069510497962423	0.16424883064898765	
0.3126497907446728	31.131346100358524	12.16951049796242	0.16354249342476643	
0.31521891454629997	30.99866780757593	12.269510497962418	0.16284549372693594	
0.3177880383479272	30.86772665102018	12.36951049796242	0.1621576197376129	
0.3203571621495544	30.73848362409907	12.469510497962421	0.1614786665432247	
0.32292628595118156	30.610900978988372	12.569510497962419	0.1608084358428924	
0.3254954097528087	30.48494217391454	12.669510497962417	0.16014673567149051	
0.32806453355443593	30.360571823066138	12.769510497962418	0.1594933801365165	
0.33063365735606315	30.237755648974375	12.86951049796242	0.15884818916793111	
0.3332027811576903	30.116460437225417	12.969510497962418	0.1582109882802483	
0.33577190495931747	29.996653993385276	13.069510497962415	0.15758160834624843	
0.3383410287609447	29.878305102023475	13.169510497962417	0.1569598853817171	
0.3409101525625719	29.76138348774427	13.269510497962418	0.1563456603407302	
0.34347927636419906	29.645859778120887	13.369510497962416	0.1557387789209361	
0.3460484001658262	29.531705468452273	13.469510497962414	0.15513909137841211	
0.34861752396745344	29.41889288824804	13.569510497962415	0.15454645235159953	
0.35118664776908065	29.307395169337145	13.669510497962417	0.15396072069376893	
0.3537557715707078	29.19718621550351	13.769510497962415	0.15338175931350662	
0.35632489537233497	29.088240673539207	13.869510497962413	0.15280943502264824	
0.3588940191739622	28.98053390561451	13.969510497962414	0.15224361839113018	
0.3614631429755894	28.87404196287263	14.069510497962415	0.15168418360827465	
0.36403226677721656	28.768741560160432	14.169510497962413	0.15113100835004234	
0.36660139057884367	28.664610051834064	14.269510497962411	0.15058397365193207	
0.36917051438047094	28.56162540858366	14.369510497962413	0.15004296378723375	
0.37173963818209815	28.4597661952461	14.469510497962414	0.14950786615047215	
0.3743087619837253	28.359011549582373	14.569510497962412	0.14897857114591773	
0.3768778857853524	28.25934116200379	14.66951049796241	0.14845497208108233	
0.3794470095869797	28.160735256233473	14.769510497962411	0.1479369650651281	
0.3820161333886069	28.063174570878605	14.869510497962413	0.14742444891206075	
0.38458525719023406	27.96664034188488	14.96951049796241	0.14691732504855748	
0.38715438099186117	27.87111428582313	15.069510497962408	0.14641549742616652	
0.38972350479348844	27.776578583951334	15.16951049796241	0.14591887243758	
0.39229262859511566	27.683015866976486	15.269510497962411	0.14542735883658328	
0.3948617523967428	27.590409200443986	15.369510497962409	0.14494086766130107	
0.3974308761983699	27.498742070676112	15.469510497962407	0.1444593121603278	
0.4	27.40799837119639	15.56951049796252	0.14398260772141083	
0.39743087619837286	27.31814388579757	15.46951049796252	0.14351057459633654	
0.39486175239674565	27.229189266578796	15.369510497962521	0.14304326874384332	
0.3922926285951185	27.141114483005907	15.269510497962521	0.14258058493740197	
0.38972350479349127	27.053903538282903	15.169510497962522	0.1421224391409449	
0.3871543809918641	26.967541569804	15.069510497962522	0.14166875327665301	
0.3845852571902369	26.882014313921175	14.969510497962522	0.14121945241321576	
0.38201613338860974	26.7973079432097	14.869510497962523	0.1407744639109371	
0.3794470095869825	26.713408998630683	14.769510497962523	0.1403337170653646	
0.37687788578535536	26.630304353676266	14.669510497962523	0.13989714291893318	
0.3743087619837282	26.54798119162142	14.569510497962524	0.1394646741414618	
0.371739638182101	26.466426988990897	14.469510497962524	0.1390362449433003	
0.3691705143804738	26.385629502268884	14.369510497962525	0.13861179100551121	
0.3666013905788466	26.305576756501036	14.269510497962525	0.1381912494199926	
0.36403226677721945	26.226257035027327	14.169510497962525	0.1377745586355418	
0.36146314297559223	26.14765886982322	14.069510497962526	0.13736165840711437	
0.3588940191739651	26.06977103228662	13.969510497962526	0.13695248974742535	
0.35632489537233786	25.99258252429446	13.869510497962526	0.13654699487996666	
0.3537557715707107	25.916082569112042	13.769510497962527	0.13614511719125114	
0.3511866477690835	25.840260602549733	13.669510497962527	0.13574680118435586	
0.3486175239674563	25.765106264008416	13.569510497962527	0.1353519924318813	
0.3460484001658291	25.6906093874431	13.469510497962528	0.1349606375284803	
0.34347927636420195	25.616759992536853	13.369510497962528	0.13457268404449207	
0.34091015256257473	25.54354827569923	13.269510497962528	0.13418808047865413	
0.33834102876094757	25.470964601339475	13.169510497962529	0.13380677621225787	
0.33577190495932036	25.398999493181275	13.06951049796253	0.13342872146352217	
0.3332027811576932	25.327643625568292	12.96951049796253	0.1330538672419188	
0.330633657356066	25.256887815162315	12.86951049796253	0.13268216530456023	
0.3280645335544388	25.186723012214216	12.76951049796253	0.13231356811034325	
0.3254954097528116	25.11714029216535	12.66951049796253	0.13194802877582865	
0.32292628595118444	25.048130846898875	12.569510497962531	0.1315855010292816	
0.32035716214955723	24.979685975496203	12.469510497962531	0.13122593916211256	
0.31778803834793007	24.911797074845264	12.369510497962532	0.13086929797953958	
0.31521891454630285	24.844455629421354	12.269510497962532	0.13051553274690395	
0.3126497907446757	24.777653200181692	12.169510497962532	0.13016459913132988	
0.31008066694304853	24.711381412818074	12.069510497962533	0.12981645314001225	
0.3075115431414213	24.645631944885324	11.969510497962533	0.12947105105259818	
0.30494241933979416	24.580396511668244	11.869510497962533	0.12912834934694198	
0.30237329553816694	24.51566685105543	11.769510497962534	0.1287883046196426	
0.2998041717365398	24.45143470720635	11.669510497962534	0.12845087350024184	
0.29723504793491257	24.387691812853365	11.569510497962535	0.12811601255825134	
0.2946659241332854	24.324429870234972	11.469510497962535	0.12778367820298916	
0.2920968003316582	24.261640530831095	11.369510497962535	0.12745382657712304	
0.28952767653003103	24.199315373611835	11.269510497962536	0.12712641344240444	
0.2869585527284038	24.13744588168463	11.169510497962536	0.12680139405698884	
0.28438942892677666	24.076023417167786	11.069510497962536	0.12647872304343882	
0.28182030512514944	24.015039194277247	10.969510497962537	0.12615835424734057	
0.2792511813235223	23.954484250208914	10.869510497962537	0.1258402405843397	
0.27668205752189506	23.894349413487387	10.769510497962537	0.1255243338738677	
0.2741129337202679	23.834625269392237	10.669510497962538	0.12521058465751536	
0.2715438099186407	23.775302122111093	10.569510497962538	0.12489894200021147	
0.26897468611701353	23.716369953187748	10.469510497962538	0.12458935327193793	
0.2664055623153863	23.657818375648386	10.369510497962539	0.12428176390674081	
0.26383643851375915	23.59963658329087	10.26951049796254	0.12397611713633147	
0.26126731471213194	23.541813294538397	10.16951049796254	0.12367235369513255	
0.2586981909105048	23.484336690317832	10.06951049796254	0.12337041149393388	
0.25612906710887756	23.427194345362157	9.96951049796254	0.12307022525900324	
0.2535599433072504	23.370373152204436	9.86951049796254	0.12277172613280334	
0.25099081950562324	23.313859237188147	9.769510497962541	0.12247484123276836	
0.24842169570399603	23.257637867754536	9.669510497962541	0.1221794931642561	
0.24585257190236884	23.201693350181934	9.569510497962542	0.12188559948334123	
0.24328344810074165	23.146008916988094	9.469510497962542	0.12159307210530534	
0.24071432429911446	23.09056660295286	9.369510497962542	0.12130181665334605	
0.23814520049748727	23.035347108656374	9.269510497962543	0.12101173174170139	
0.2355760766958601	22.980329650315316	9.169510497962543	0.12072270818679362	
0.2330069528942329	22.925491794523527	9.069510497962543	0.12043462813907112	
0.2304378290926057	22.870809276306836	8.969510497962544	0.12014736412719469	
0.22786870529097852	22.81625579879371	8.869510497962544	0.11986077800564608	
0.22529958148935134	22.761802812481406	8.769510497962544	0.11957471979514564	
0.22273045768772415	22.707419271863344	8.669510497962545	0.11928902640414117	
0.220161333886097	22.653071366965907	8.569510497962545	0.11900352021848874	
0.2175922100844698	22.5987222270672	8.469510497962546	0.11871800754499649	
0.2150230862828426	22.54433159357571	8.369510497962546	0.11843227689295609	
0.21245396248121542	22.489855458751812	8.269510497962546	0.1181460970762362	
0.20988483867958824	22.43524566668954	8.169510497962547	0.11785921511711754	
0.20731571487796105	22.38044947253634	8.069510497962547	0.11757135393073928	
0.20474659107633386	22.325409055604112	7.969510497962547	0.1172822097673222	
0.20217746727470667	22.2700609816292	7.869510497962548	0.1169914493872559	
0.19960834347307949	22.214335609000027	7.769510497962548	0.11669870694183065	
0.1970392196714523	22.158156433280773	7.669510497962548	0.11640358052981954	
0.1944700958698251	22.10143936383286	7.569510497962549	0.11610562839734972	
0.19190097206819792	22.04409192579904	7.469510497962549	0.11580436474568048	
0.18933184826657073	21.98601238003912	7.369510497962549	0.11549925510795603	
0.18676272446494355	21.927088752894427	7.26951049796255	0.11518971125226121	
0.18419360066331636	21.867197766919773	7.16951049796255	0.11487508556442919	
0.18162447686168917	21.80620366287788	7.0695104979625505	0.11455466485961725	
0.17905535306006198	21.74395690238492	6.969510497962551	0.11422766356690683	
0.1764862292584348	21.680292739604866	6.869510497962551	0.11389321622597638	
0.1739171054568076	21.615029649330953	6.7695104979625516	0.11355036922933212	
0.17134798165518042	21.547967597680405	6.669510497962552	0.11319807173773778	
0.16877885785355323	21.478886140439553	6.569510497962552	0.11283516569023941	
0.16620973405192604	21.407542332796012	6.469510497962553	0.11246037482334825	
0.16364061025029886	21.333668432918735	6.369510497962553	0.11207229260724383	
0.16107148644867167	21.256969380490933	6.269510497962553	0.11166936899973508	
0.1585023626470445	21.177120029926478	6.169510497962554	0.11124989591149914	
0.15593323884541732	21.093762116627545	6.069510497962554	0.11081199126890368	
0.15336411504379013	21.006500933283746	5.969510497962554	0.1103535815535886	
0.15079499124216295	20.914901691926328	5.869510497962555	0.10987238269122278	
0.14822586744053576	20.818485546274168	5.769510497962555	0.10936587915566966	
0.14565674363890857	20.71672524791413	5.6695104979625555	0.10883130114957254	
0.14308761983728138	20.609040409039164	5.569510497962556	0.10826559971806736	
0.1405184960356542	20.494792344061622	5.469510497962556	0.10766541965019785	
0.137949372234027	20.373278462414277	5.3695104979625565	0.1070270700225825	
0.13538024843239982	20.24372618545976	5.269510497962557	0.10634649224307706	
0.13281112463077263	20.105286361782028	5.169510497962557	0.10561922545928447	
0.13024200082914544	19.957026157470768	5.069510497962558	0.10484036920904191	
0.12767287702751826	19.797921401584063	4.969510497962558	0.10400454320879224	
0.12510375322589107	19.62684837207263	4.869510497962558	0.10310584420252904	
0.12253462942426388	19.442575014475384	4.769510497962559	0.10213779983091542	
0.11996550562263669	19.243751595074283	4.669510497962559	0.10109331952944463	
0.1173963818210095	19.028900802385643	4.569510497962559	0.09996464252854285	
0.11482725801938232	18.796407326555265	4.46951049796256	0.09874328311094117	
0.11225813421775514	18.54450696604852	4.36951049796256	0.09741997338578295	
0.10968901041612795	18.27127533575868	4.26951049796256	0.0959846039688595	
0.10711988661450077	17.974616281205144	4.169510497962561	0.0944261631188456	
0.10455076281287358	17.652250140791697	4.069510497962561	0.0927326750753483	
0.10198163901124639	17.301702043213545	3.9695104979625615	0.09089113858160257	
0.0994125152096192	16.920290481106555	3.869510497962562	0.08888746685835208	
0.09684339140799202	16.50511646603207	3.769510497962562	0.0867064306316638	
0.09427426760636483	16.05305364492698	3.6695104979625626	0.08433160621161379	
0.09170514380473764	15.560739845110376	3.569510497962563	0.08174533107561825	
0.08913602000311045	15.024570614416353	3.4695104979625633	0.07892866993277324	
0.08656689620148326	14.440695435208276	3.3695104979625636	0.07586139483491226	
0.08399777239985608	13.80501741541554	3.269510497962564	0.07252198355352778	
0.08142864859822889	13.113197394836847	3.1695104979625643	0.0688876411514397	
0.07885952479660172	12.360663548029935	3.0695104979625647	0.06493435042971545	
0.07629040099497453	11.542627711657047	2.969510497962565	0.06063695770021521	
0.07372127719334734	10.65410980753924	2.8695104979625654	0.055969301087374426	
0.07115215339172015	9.68997186349192	2.7695104979625658	0.05090438925007	
0.06858302959009296	8.644963239708636	2.669510497962566	0.04541463896966263	
0.06601390578846578	7.513778732745455	2.5695104979625665	0.03947218038801803	
0.06344478198683859	6.291131231759215	2.469510497962567	0.03304923869297368	
0.0608756581852114	4.971840518241015	2.369510497962567	0.02611860061052915	
0.05830653438358421	3.5509396029692915	2.2695104979625675	0.018654173025420835	
0.05573741058195703	2.023799651514786	2.169510497962568	0.010631639253051437	
0.053168286780329845	0.38627403069368377	2.0695104979625683	0.0020292157596151065	
0.05059916297870266	-1.3651387169437512	1.9695104979625686	-0.007171491683011302	
0.04803003917707547	-3.2331141188308576	1.869510497962569	-0.016984538439676584	
0.04546091537544828	-5.219305584241565	1.7695104979625693	-0.027418610375567493	
0.04289179157382109	-7.3241365625467925	1.6695104979625697	-0.03847593199988887	
0.04032266777219391	-9.546586468068234	1.56951049796257	-0.05015114186357117	
0.037753543970566725	-11.883977573603106	1.4695104979625704	-0.06243017304570312	
0.03518442016893954	-14.331771896052883	1.3695104979625707	-0.0752891861315463	
0.03261529636731235	-16.88338881398867	1.269510497962571	-0.08869361110176081	
0.030046172565685165	-19.53005558363585	1.1695104979625714	-0.10259736204710099	
0.027477048764057977	-22.260703839903055	1.0695104979625718	-0.11694229345662928	
0.02490792496243079	-25.061925350983433	0.9695104979625722	-0.13165796778308897	
0.022338801160803605	-27.917999517867457	0.8695104979625725	-0.14666179990626518	
0.019769677359176417	-30.811003197623194	0.7695104979625729	-0.16185963406830384	
0.01720055355754923	-33.72101028851219	0.6695104979625732	-0.177146792355438	
0.014631429755922043	-36.626384173579495	0.5695104979625736	-0.19240961099371193	
0.012062305954294857	-39.504160754379235	0.46951049796257394	-0.20752745254242566	
0.009493182152667671	-42.33051375668457	0.3695104979625743	-0.22237515028750537	
0.0069240583510404834	-45.08128774333755	0.26951049796257465	-0.2368258083212109	
0.004354934549413297	-47.73257842277576	0.169510497962575	-0.2507538500805158	
0.0017858107477861105	-50.26133503399007	0.06951049796257536	-0.26403818285973957	
-0.0007833130538410761	-52.64595641410953	-0.030489502037424288	-0.2765653291360855	
-0.003352436855468263	-54.866851271891846	-0.13048950203742393	-0.2882323698578415	
-0.005921560657095449	-56.90693444170167	-0.23048950203742358	-0.29894955141847945	
-0.008490684458722636	-58.75203445376784	-0.3304895020374232	-0.308642426748014	
-0.011059808260349822	-60.39119332635481	-0.43048950203742287	-0.31725343021307506	
-0.013628932061977055	-61.81684652122966	-0.5304895020374243	-0.32474282297807766	
-0.016198055863604194	-63.02487879664747	-0.6304895020374222	-0.3310889864180565	
-0.018767179665231337	-64.01455946840824	-0.73048950203742	-0.33628808202517485	
-0.02133630346685857	-64.78836761884274	-0.8304895020374214	-0.34035313317800653	
-0.023905427268485803	-65.35172348289557	-0.9304895020374229	-0.34331261403038127	
-0.026474551070112942	-65.71264619949748	-1.0304895020374207	-0.3452086515745477	
-0.029043674871740085	-65.88136018532728	-1.1304895020374186	-0.34609495780201655	
-0.03161279867336732	-65.86987262751757	-1.23048950203742	-0.34603461014337356	
-0.03418192247499455	-65.69154324269168	-1.3304895020374214	-0.3450977912807611	
-0.036751046276621686	-65.36066487405283	-1.4304895020374193	-0.34335958589596755	
-0.03932017007824883	-64.89207011487757	-1.5304895020374172	-0.3408979141431866	
-0.04188929387987606	-64.30077537201386	-1.6304895020374186	-0.3377916618055862	
-0.04445841768150329	-63.601669984860585	-1.73048950203742	-0.33411904714211627	
-0.04702754148313044	-62.80925448449888	-1.830489502037418	-0.32995624588258143	
-0.04959666528475758	-61.93742901522843	-1.9304895020374158	-0.32537627974118594	
-0.052165789086384806	-60.99933045987775	-2.030489502037417	-0.32044816078591676	
-0.05473491288801204	-60.007214947576415	-2.1304895020374186	-0.3152362742158953	
-0.05730403668963918	-58.972381155357326	-2.2304895020374165	-0.3097999754412089	
-0.05987316049126632	-57.90512907924797	-2.3304895020374143	-0.30419337349482944	
-0.06244228429289356	-56.8147486590978	-2.4304895020374158	-0.29846527127534817	
-0.06501140809452079	-55.70953269801812	-2.530489502037417	-0.2926592334167495	
-0.06758053189614793	-54.596808827603226	-2.630489502037415	-0.2868137542115052	
-0.07014965569777507	-53.48298574884372	-2.730489502037413	-0.2809625005282511	
-0.07271877949940231	-52.37360955381691	-2.8304895020374143	-0.27513460768687237	
-0.07528790330102954	-51.273426547519875	-2.9304895020374158	-0.2693550094808282	
-0.07785702710265667	-50.18644959969663	-3.0304895020374136	-0.2636447867436171	
-0.08042615090428382	-49.116025633276095	-3.1304895020374115	-0.25802152188620614	
-0.08299527470591105	-48.0649023801214	-3.230489502037413	-0.25249964958542276	
-0.08556439850753828	-47.035292995965946	-3.3304895020374143	-0.24709079622599858	
-0.08813352230916542	-46.028937521059866	-3.430489502037412	-0.2418041027721646	
-0.09070264611079257	-45.047160502238754	-3.53048950203741	-0.23664652747402196	
-0.0932717699124198	-44.09092436004107	-3.6304895020374115	-0.23162312622135053	
-0.09584089371404703	-43.16087829716509	-3.730489502037413	-0.22673730947470902	
-0.09841001751567417	-42.25740270887544	-3.830489502037411	-0.2219910755668988	
-0.1009791413173013	-41.38064917907573	-3.9304895020374087	-0.21738522081458023	
-0.10354826511892855	-40.53057623451795	-4.03048950203741	-0.21291952734608255	
-0.10611738892055578	-39.7069810903677	-4.1304895020374115	-0.2085929298705782	
-0.10868651272218291	-38.90952765871428	-4.230489502037409	-0.20440366281536293	
-0.11125563652381006	-38.13777111250441	-4.330489502037407	-0.20034938936772057	
-0.11382476032543729	-37.391179304915454	-4.430489502037409	-0.19642731399744948	
-0.11639388412706451	-36.66915134183399	-4.53048950203741	-0.1926342800237792	
-0.11896300792869166	-35.97103359561955	-4.630489502037408	-0.1889668537405748	
-0.12153213173031881	-35.29613343399669	-4.730489502037406	-0.18542139653841064	
-0.12410125553194604	-34.64373092044941	-4.830489502037407	-0.18199412637032503	
-0.12667037933357328	-34.01308872326553	-4.930489502037409	-0.1786811698070643	
-0.1292395031352004	-33.40346045040242	-5.0304895020374065	-0.1754786058226846	
-0.13180862693682754	-32.814097607384554	-5.130489502037404	-0.17238250234651847	
-0.1343777507384548	-32.24425535601033	-5.230489502037406	-0.16938894651542483	
-0.136946874540082	-31.693197233125368	-5.330489502037407	-0.16649406946295003	
-0.13951599834170916	-31.16019897134012	-5.430489502037405	-0.16369406639072753	
-0.1420851221433363	-30.644551547457628	-5.530489502037403	-0.16098521258280213	
-0.14465424594496354	-30.14556356959779	-5.630489502037404	-0.15836387594592474	
-0.14722336974659075	-29.662563100571308	-5.730489502037406	-0.15582652658829407	
-0.14979249354821791	-29.194899002917666	-5.830489502037404	-0.153369743885453	
-0.15236161734984505	-28.74194188013722	-5.9304895020374016	-0.15099022142486881	
-0.15493074115147226	-28.303084678929086	-6.030489502037403	-0.14868477016967346	
-0.1574998649530995	-27.877743008609155	-6.130489502037404	-0.14645032013666395	
-0.16006898875472664	-27.465355226258314	-6.230489502037402	-0.1442839208436122	
-0.1626381125563538	-27.065382329416373	-6.3304895020374	-0.14218274074555326	
-0.165207236357981	-26.67730769222686	-6.4304895020374016	-0.14014406584867325	
-0.16777636015960826	-26.300636675762128	-6.530489502037403	-0.13816529766322772	
-0.1703454839612354	-25.934896138748396	-6.630489502037401	-0.1362439506332305	
-0.17291460776286255	-25.579633870960475	-6.730489502037399	-0.1343776491599028	
-0.17548373156448976	-25.23441796815614	-6.8304895020374	-0.13256412431801193	
-0.178052855366117	-24.89883616444316	-6.9304895020374016	-0.13080121034859096	
-0.18062197916774414	-24.57249513541804	-7.030489502037399	-0.12908684099811313	
-0.18319110296937127	-24.25501978320445	-7.130489502037397	-0.1274190457625798	
-0.18576022677099852	-23.94605251261663	-7.230489502037399	-0.12579594608498526	
-0.18832935057262576	-23.64525250603607	-7.3304895020374	-0.1242157515460217	
-0.1908984743742529	-23.352295003194428	-7.430489502037398	-0.12267675608055856	
-0.19346759817588002	-23.066870590855316	-7.530489502037396	-0.12117733424612336	
-0.19603672197750727	-22.788684506368366	-7.630489502037397	-0.11971593756425791	
-0.19860584577913448	-22.51745595820447	-7.730489502037399	-0.11829109095108199	
-0.20117496958076164	-22.252917465845425	-7.830489502037397	-0.11690138924953147	
-0.20374409338238877	-21.994814220789415	-7.9304895020373944	-0.1155454938725244	
-0.20631321718401602	-21.742903469909386	-8.030489502037396	-0.1142221295635538	
-0.20888234098564323	-21.496953921978978	-8.130489502037397	-0.11293008127898671	
-0.2114514647872704	-21.25674517781859	-8.230489502037395	-0.11166819119444682	
-0.21402058858889753	-21.022067184225154	-8.330489502037393	-0.11043535583614056	
-0.21658971239052474	-20.79271971161289	-8.430489502037394	-0.10923052333674388	
-0.21915883619215198	-20.568511855103583	-8.530489502037396	-0.10805269081447681	
-0.22172795999377912	-20.349261558655748	-8.630489502037394	-0.10690090187320822	
-0.22429708379540628	-20.13479516170175	-8.730489502037392	-0.10577424422080177	
-0.2268662075970335	-19.9249469676806	-8.830489502037393	-0.10467184740248663	
-0.22943533139866074	-19.71955883378243	-8.930489502037394	-0.1035928806456595	
-0.23200445520028787	-19.518479781180208	-9.030489502037392	-0.10253655081231257	
-0.23457357900191503	-19.32156562498869	-9.13048950203739	-0.10150210045509452	
-0.23714270280354224	-19.12867862317727	-9.230489502037392	-0.1004888059729422	
-0.2397118266051695	-18.93968714365333	-9.330489502037393	-0.09949597586216763	
-0.24228095040679662	-18.75446534873178	-9.430489502037391	-0.09852294905887973	
-0.24485007420842375	-18.57289289622098	-9.530489502037389	-0.09756909336869729	
-0.247419198010051	-18.394854656356912	-9.63048950203739	-0.09663380397971738	
-0.24998832181167824	-18.22024044384863	-9.730489502037392	-0.09571650205486815	
-0.25255744561330534	-18.04894476430365	-9.83048950203739	-0.09481663339980367	
-0.2551265694149325	-17.880866574334437	-9.930489502037387	-0.09393366720266998	
-0.2576956932165597	-17.71590905466482	-10.030489502037389	-0.09306709484216343	
-0.260264817018187	-17.553979395580825	-10.13048950203739	-0.09221642876043837	
-0.2628339408198141	-17.394988594095867	-10.230489502037388	-0.09138120139755371	
-0.26540306462144125	-17.238851262227953	-10.330489502037386	-0.0905609641842944	
-0.26797218842306847	-17.085485445808786	-10.430489502037387	-0.08975528659032017	
-0.27054131222469574	-16.93481245328032	-10.530489502037389	-0.08896375522478142	
-0.27311043602632284	-16.78675669395322	-10.630489502037387	-0.08818597298664131	
-0.27567955982795	-16.641245525236076	-10.730489502037384	-0.08742155826212417	
-0.2782486836295772	-16.498209108362847	-10.830489502037386	-0.08667014416680746	
-0.2808178074312045	-16.357580272173674	-10.930489502037387	-0.08593137783002078	
-0.2833869312328316	-16.219294384523703	-11.030489502037385	-0.08520491971931696	
-0.28595605503445876	-16.08328923091123	-11.130489502037383	-0.08449044300286858	
-0.28852517883608597	-15.949504899931668	-11.230489502037384	-0.08378763294772258	
-0.2910943026377132	-15.817883675178413	-11.330489502037386	-0.08309618635192244	
-0.29366342643934035	-15.688369933228643	-11.430489502037384	-0.08241581100859627	
-0.2962325502409675	-15.560910047362363	-11.530489502037382	-0.08174622520016354	
-0.2988016740425947	-15.435452296678736	-11.630489502037383	-0.08108715722089532	
-0.30137079784422194	-15.311946780290842	-11.730489502037384	-0.08043834492615305	
-0.3039399216458491	-15.190345336291413	-11.830489502037382	-0.07979953530669076	
-0.30650904544747626	-15.07060146520002	-11.93048950203738	-0.07917048408649972	
-0.3090781692491035	-14.952670257610874	-12.030489502037382	-0.07855095534272014	
-0.3116472930507307	-14.836508325771817	-12.130489502037383	-0.07794072114620466	
-0.31421641685235785	-14.72207373883538	-12.230489502037381	-0.07733956122137242	
-0.316785540653985	-14.609325961526945	-12.330489502037379	-0.076747262624014	
-0.3193546644556122	-14.498225795990344	-12.43048950203738	-0.07616361943578866	
-0.32192378825723944	-14.388735326573325	-12.530489502037382	-0.0755884324741654	
-0.3244929120588666	-14.280817867337626	-12.63048950203738	-0.07502150901667737	
-0.32706203586049376	-14.174437912089292	-12.730489502037377	-0.07446266253841578	
-0.329631159662121	-14.069561086748163	-12.830489502037379	-0.0739117124618123	
-0.3322002834637482	-13.966154103897484	-12.93048950203738	-0.07336848391787416	
-0.33476940726537535	-13.864184719377475	-13.030489502037378	-0.07283280751815693	
-0.33733853106700246	-13.763621690807092	-13.130489502037376	-0.07230451913686664	
-0.3399076548686297	-13.664434737936647	-13.230489502037377	-0.0717834597025799	
-0.34247677867025694	-13.566594504744737	-13.330489502037379	-0.07126947499912754	
-0.3450459024718841	-13.470072523201884	-13.430489502037377	-0.07076241547523385	
-0.3476150262735112	-13.37484117862166	-13.530489502037375	-0.07026213606249546	
-0.3501841500751385	-13.280873676519873	-13.630489502037376	-0.06976849600128249	
-0.3527532738767657	-13.188144010900874	-13.730489502037377	-0.0692813586741368	
-0.35532239767839285	-13.096626933886123	-13.830489502037375	-0.06880059144622158	
-0.35789152148001996	-13.00629792659793	-13.930489502037373	-0.06832606551236468	
-0.36046064528164723	-12.917133171221948	-14.030489502037375	-0.06785765575029437	
-0.36302976908327445	-12.829109524178747	-14.130489502037376	-0.06739524057970138	
-0.3655988928849016	-12.742204490346843	-14.230489502037374	-0.0669387018268246	
-0.3681680166865287	-12.65639619830048	-14.330489502037372	-0.06648792459436752	
-0.3707371404881559	-12.571663376536439	-14.430489502037373	-0.06604279713661047	
-0.3733062642897832	-12.487985330683241	-14.530489502037375	-0.06560321073968348	
-0.3758753880914103	-12.405341921689189	-14.630489502037372	-0.06516905960698142	
-0.37844451189303746	-12.323713544992838	-14.73048950203737	-0.06474024074974019	
-0.3810136356946647	-12.243081110673407	-14.830489502037372	-0.06431665388276059	
-0.38358275949629195	-12.163426024570636	-14.930489502037373	-0.06389820132522529	
-0.38615188329791905	-12.084730170348992	-15.030489502037371	-0.06348478790647655	
-0.3887210070995462	-12.006975892467743	-15.130489502037369	-0.0630763208765528	
-0.3912901309011734	-11.930145980004836	-15.23048950203737	-0.06267270982121055	
-0.3938592547028007	-11.854223651276122	-15.330489502037372	-0.06227386658112446	
-0.3964283785044278	-11.779192539184928	-15.43048950203737	-0.06187970517492411	
-0.39899750230605496	3.211203099710325e+66	-15.530489502037367	1.686943314712361e+64	




==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/AAA299_0.01_1.3perc_TOLUENECALC.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.01
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.42
k2 =	0.5
k3 =	175.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.040130000000000006
OilConc x/1000 =	0.009439999999999999
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.0133
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA252_0.01.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2.5e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.01
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.2
k2 =	5.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.05
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA252_0.05.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2.5e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.2
k2 =	5.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.05
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA254_0.05_2.3perc.txt <==
DA =	3e-06
DB =	5.5e-06
DC =	2.5e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.2
k2 =	8.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA255_0.05_2.3perc.txt <==
DA =	3e-06
DB =	5.5e-06
DC =	2.5e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.2
k2 =	15.0
k3 =	100.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA256_0.05_2.3perc.txt <==
DA =	3e-06
DB =	2.5e-06
DC =	2.5e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.2
k2 =	15.0
k3 =	100.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA257_0.05_2.3perc.txt <==
DA =	3e-06
DB =	2.5e-06
DC =	2.5e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.2
k2 =	5.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA258_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2.5e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.2
k2 =	5.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA259_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2.5e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.4
k2 =	5.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA260_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.35
k2 =	5.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA261_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.3
k2 =	5.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA262_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.3
k2 =	5.0
k3 =	120.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA263_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.32
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA265_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.32
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA266_0.01_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.01
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.32
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.305
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA267_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.01
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.32
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.3
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA268_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.32
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA269_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.32
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA270_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.3
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA271_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.38
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA272_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.7e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.25
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA273_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	1.2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.25
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA275_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.25
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA276_0.01_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.01
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.25
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA281_0.05_2.3perc.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.25
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0094
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.023
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA282_0.05_2.3perc_TOLUENECALC.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.25
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0044800000000000005
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.28
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/001_Rohan_Data_FINAL_ME_Fit/Bad_Resolution_and_PreFit/AAA283_0.05_2.3perc_TOLUENECALC.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.05
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.5
k2 =	5.0
k3 =	150.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.055
OilConc x/1000 =	0.0044800000000000005
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.28
Oil_in_Water_Elec =	0.85
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/002_Rohan_Data_FINAL_LinFit/BBB299_0.01_1.3perc_TOLUENECALC.txt <==
DA =	3e-06
DB =	7.5e-06
DC =	2e-06
DD =	6.2e-06
DE =	9e-06
DF =	8e-06
dXi =	0.01
nu =	0.01
k0_1 =	0.015
k0_2 =	0.001
k0_3 =	0.015
k0_4 =	0.015
alpha_1 =	0.5
alpha_2 =	0.5
alpha_3 =	0.5
alpha_4 =	0.5
TotConc x/1000 =	1e-05
k1 =	2.0
km1 =	0.42
k2 =	0.5
k3 =	175.0
E02 =	0.295
E03 =	0.025
E04 =	0.295
Ein =	-0.605
Eup =	0.645
Efin =	-0.605
Area =	0.07068583470577035
WaterConc x/1000 =	0.040130000000000006
OilConc x/1000 =	0.009439999999999999
DiffLenMult =	3.0
Oil_in_Water_Bulk =	0.0133
Oil_in_Water_Elec =	0.0133
Twist_Point_in_cm =	0.003
CutStrenght =	350


==> Figures/Fig8_FITTING_EXPDATA/Matrix-Solver_Timbo_Idea_does_not_work.txt <==



| b1  c1  ..  ..  d1  ..  ..  .. |  x1   =                b1x1 + c1x2 + d1x5    = u1         
| a1  b2  c2  ..  ..  d2  ..  .. |  x2   =         a1x1 + b2x2 + c2x3 + d2x6    = u2
| ..  a2  b3  c3  ..  ..  d3  .. |  x3   =         a2x2 + b3x3 + c3x4 + d3x7    = u3
| ..  ..  a3  b4  c4  ..  ..  d4 |  x4   =         a3x3 + b4x4 + c4x4 + d4x8    = u4
| ll  ..  ..  a4  b5  c5  ..  .. |  x5   =  l1x1 + a4x4 + b5x5 + c5x5           = u5
| ..  l2  ..  ..  a5  b6  c6  .. |  x6   =  l2x2 + a5x5 + b6x6 + c6x6           = u6
| ..  ..  l3  ..  ..  a6  b7  c7 |  x7   =  l3x3 + a6x6 + b7x7 + c7x7           = u7
| ..  ..  ..  l4  ..  ..  a7  b8 |  x8   =  l4x4 + a7x7 + b8x8 + c8x8           = u8




